Impact of the error structure on the design and analysis of enzyme kinetic models

The statistical analysis of enzyme kinetic reactions usually involves models of the response functions which are well defined on the basis of Michaelis-Menten type equations. The error structure however is often without good reason assumed as additive Gaussian noise. This simple assumption may lead to undesired properties of the analysis, particularly when simulations are involved and consequently negative simulated reaction rates may occur. In this study we investigate the effect of assuming multiplicative lognormal errors instead. While there is typically little impact on the estimates, the experimental designs and their efficiencies are decisively affected, particularly when it comes to model discrimination problems.

==> 6may-all-desplots/n=60,r=6,7/des60,r=6,7-prog.txt <==
rm(list=ls(all=TRUE))
#20may-A2new

des.A1.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),8),rep(c(0.02, 60),22),
                       rep(c(30.00, 60),29)), ncol = 2, byrow = TRUE)

uniqp.A1.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                       ncol = 2, byrow = TRUE)

freq.A1.Big<- cbind(uniqp.A1.Big,c(1,8,22,29))
#--------------------------------------------------------------------------------------------

des.A2.Big <- matrix(c(rep(c(0.02, 0),10),rep(c(30.00, 0),11),
                       rep(c(0.02, 60),18),rep(c(30.00, 60),21)),
                     ncol = 2, byrow = TRUE)

uniqp.A2.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                       ncol = 2, byrow = TRUE) 
freq.A2.Big<- cbind(uniqp.A2.Big,c(10,11,18,21))
#-------------------------------------------------------------------------------------
des.A3.Big <- matrix(c(rep(c(0.02, 0),10),rep(c(30.00, 0),13),
                       rep(c(0.02, 60),17),rep(c(30.00, 60),20)),
                     ncol = 2, byrow = TRUE)

uniqp.A3.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                       ncol = 2, byrow = TRUE) 
freq.A3.Big<- cbind(uniqp.A3.Big,c(10,13,17,20))
#---------------------------------------------------------------------------------
des.A4.Big <- matrix(c(rep(c(0.02, 0),15),rep(c(30.00, 0),15),
                       rep(c(0.02, 60),15),rep(c(30.00, 60),15)), 
                     ncol = 2, byrow = TRUE)

uniqp.A4.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) , 
                       ncol = 2, byrow = TRUE)

freq.A4.Big<- cbind(uniqp.A4.Big,c(15,15,15,15))
#-----------------------------------------------------------------------------

des.delta1.Big <- matrix(c(rep(c(30.00, 0),11),rep(c(0.02, 60),19),
                           rep(c(30.00, 60),30)), ncol = 2, byrow = TRUE)

uniqp.delta1.Big <- matrix(c(30, 0, 0.02, 60,30, 60) , 
                           ncol = 2, byrow = TRUE)

freq.delta1.Big<- cbind(uniqp.delta1.Big,c(11,19,30))
#----------------------------------------------------------------------------

des.delta2.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
                           rep(c(0.02, 60),20),rep(c(30.00, 60),29)), 
                         ncol = 2, byrow = TRUE)

uniqp.delta2.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                           ncol = 2, byrow = TRUE)

freq.delta2.Big<- cbind(uniqp.delta2.Big,c(1,10,20,29))
#---------------------------------------------------------------------------------------------
des.delta3.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
                           rep(c(0.02, 60),20),rep(c(30.00, 60),29)),
                         ncol = 2, byrow = TRUE)

uniqp.delta3.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                           ncol = 2, byrow = TRUE)

freq.delta3.Big<- cbind(uniqp.delta3.Big,c(1,10,20,29))
#----------------------------------------------------------------------------------------
des.delta4.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
                           rep(c(0.02, 60),20),rep(c(30.00, 60),29)),
                         ncol = 2, byrow = TRUE)

uniqp.delta4.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                           ncol = 2, byrow = TRUE)

freq.delta4.Big<- cbind(uniqp.delta4.Big,c(1,10,20,29))
#-----------------------------------------------------------------------------------------
des.delta5.Big <- matrix(c(rep(c(1, 0),2),rep(c(30.00, 0),11),
                           rep(c(0.02, 60),19),rep(c(30.00, 60),28)),
                         ncol = 2, byrow = TRUE)

uniqp.delta5.Big <- matrix(c(1, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                           ncol = 2, byrow = TRUE)

freq.delta5.Big<- cbind(uniqp.delta5.Big,c(2,11,19,28))
#-----------------------------------------------------------------------------------------
des.delta51.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
                            rep(c(0.02, 60),20),rep(c(30.00, 60),29)),
                          ncol = 2, byrow = TRUE)

uniqp.delta51.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                            ncol = 2, byrow = TRUE)
freq.delta51.Big<- cbind(uniqp.delta51.Big,c(1,10,20,29))
#------------------------------------------------------------------------------------------
des.delta52.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
                            rep(c(0.02, 60),20),rep(c(30.00, 60),29)),
                          ncol = 2, byrow = TRUE)

uniqp.delta52.Big <- matrix(c(0.02, 0,30.00, 0, 0.02, 60,30.00, 60) ,
                            ncol = 2, byrow = TRUE)

freq.delta52.Big<- cbind(uniqp.delta52.Big,c(1,10,20,29))
#--------------------------------------------------------------------------------------------
#not bringen in simulations
#des.delta53.Big <- matrix(c(rep(c(0.02, 0),1),rep(c(30.00, 0),10),
#                           rep(c(0.02, 60),20),rep(c(30.00, 60),29)),
#                           ncol = 2, byrow = TRUE)


#---------------------------------------------------------------------------------------
#--------------------------------------------------------------------------------
des.delta6newa.Big <- matrix(c(rep(c(1, 0),12),rep(c(30.00, 1),18),
                               rep(c(1, 60),12),rep(c(30.00, 60),18)), ncol = 2, byrow = TRUE)

uniqp.delta6newa.Big<- matrix(c(1, 0,30.00, 1,1, 60,30.00, 60) ,
                              ncol = 2, byrow = TRUE) 
freq.delta6newa.Big<- cbind(uniqp.delta6newa.Big,c(12,18,12,18))
#--------------------------------------------------------------------------------
des.delta6newb.Big <- matrix(c(rep(c(2, 0),12),rep(c(30.00, 1),5),rep(c(30.00, 2),11),
                               rep(c(3, 60),14),rep(c(30.00, 60),18)), ncol = 2, byrow = TRUE)

uniqp.delta6newb.Big<- matrix(c(2, 0,30.00, 1,30.00, 2,3, 60,30.00, 60) ,
                              ncol = 2, byrow = TRUE)
freq.delta6newb.Big<- cbind(uniqp.delta6newb.Big,c(12,5,11,14,18))
#--------------------------------------------------------------------------------
des.delta6newc.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4, 0),18),rep(c(30, 1),3),rep(c(30, 2),12),
                               rep(c(5, 60),6), rep(c(6, 60),2), rep(c(30, 60),12) ), ncol = 2, byrow = TRUE)

uniqp.delta6newc.Big<- matrix(c(0.02, 0,4, 0, 30, 1,30, 2,5, 60,6, 60, 30, 60) ,
                              ncol = 2, byrow = TRUE)
freq.delta6newc.Big<- cbind(uniqp.delta6newc.Big,c(7,18,3,12,6,2,12))

#---------------------------------------------------------------------------------------
#--------------------------------------------------------------------------------
des.delta7newa.Big <- matrix(c(rep(c(2, 0),12),rep(c(30.00, 2),9),rep(c(30.00, 3),9),
                               rep(c(2, 60),12),rep(c(30.00, 60),18)), ncol = 2, byrow = TRUE)

uniqp.delta7newa.Big<- matrix(c(2, 0,30.00, 2,30.00, 3,2, 60,30.00, 60) ,
                              ncol = 2, byrow = TRUE) 
freq.delta7newa.Big<- cbind(uniqp.delta7newa.Big,c(12,9,9,12,18))
#--------------------------------------------------------------------------------
des.delta7newb.Big <- matrix(c(rep(c(4, 0),12),rep(c(30.00, 2),15),rep(c(30.00, 3),3),
                               rep(c(4, 60),12),rep(c(30.00, 60),18)), ncol = 2, byrow = TRUE)

uniqp.delta7newb.Big<- matrix(c(4, 0,30.00, 2,30.00, 3,4, 60,30.00, 60) ,
                              ncol = 2, byrow = TRUE)
freq.delta7newb.Big<- cbind(uniqp.delta7newb.Big,c(12,15,3,12,18))
#--------------------------------------------------------------------------------
des.delta7newc.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4, 0),19), 
                               rep(c(30.00, 1),4),rep(c(30.00, 2),12),
                               rep(c(4.00, 60),1),rep(c(5.00, 60),6),
                               rep(c(30.00, 60),11)), ncol = 2, byrow = TRUE)

uniqp.delta7newc.Big<- matrix(c(0.02, 0, 4, 0, 30.00, 1, 30.00, 2,
                                4.00, 60, 5.00, 60,30.00, 60) , ncol = 2,
                              byrow = TRUE)

freq.delta7newc.Big<- cbind(uniqp.delta7newc.Big,c(7,19,4,12,1,6,11))

#--------------------------------------------------------------------------------
#---------------------------------------------------------------------------------------
des.delta6.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4, 0),18), rep(c(30.00, 1),3),
                           rep(c(30.00, 2),12),rep(c(5.00, 60),8),
                           rep(c(30.00, 60),12)), ncol = 2, byrow = TRUE)


uniqp.delta6.Big <- matrix(c(0.02, 0,4, 0,30.00, 1,30.00, 2,5.00,
                             60,30.00, 60) , ncol = 2, byrow = TRUE)

freq.delta6.Big<- cbind(uniqp.delta6.Big,c(7,18,3,12,8,12))
#--------------------------------------------------------------------------------
#des.delta61.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4, 0),19), 
#                            rep(c(30.00, 1),4),rep(c(30.00, 2),12),
#                            rep(c(4.00, 60),1),rep(c(5.00, 60),6),
#                            rep(c(30.00, 60),11)), ncol = 2, byrow = TRUE)

#uniqp.delta61.Big <- matrix(c(0.02, 0, 4, 0, 30.00, 1, 30.00, 2,
#                              4.00, 60, 5.00, 60,30.00, 60) , ncol = 2,
#                            byrow = TRUE)

#freq.delta61.Big<- cbind(uniqp.delta61.Big,c(7,19,4,12,1,6,11))
#----------------------------------------------------------------------------------------
des.delta62.Big <- matrix(c(rep(c(0.02, 0),5),rep(c(4, 0),15),rep(c(30.00, 3),15),
                            rep(c(4.00, 60),10),rep(c(30.00, 60),15)), ncol = 2,
                          byrow = TRUE)

uniqp.delta62.Big <- matrix(c(0.02, 0,4, 0,30.00, 3,4.00, 60,30.00, 60) ,
                            ncol = 2, byrow = TRUE)
freq.delta62.Big<- cbind(uniqp.delta62.Big,c(5,15,15,10,15))                                
#-------------------------------------------------------------------------------------------------
#des.delta7.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4.00, 0),19),
#                           rep(c(30.00, 1),4), rep(c(30.00, 2),12),
#                           rep(c(4.00, 60),1),rep(c(5.00, 60),6),
#                           rep(c(30.00, 60),11)), ncol = 2, byrow = TRUE)

#uniqp.delta7.Big <- matrix(c(0.02, 0, 4.00, 0,30.00, 1, 30.00, 2,
#                             4.00, 60, 5.00, 60,30.00, 60) , ncol = 2,
#                           byrow = TRUE)

#freq.delta7.Big<- cbind(uniqp.delta7.Big,c(7,19,4,12,1,6,11))
#---------------------------------------------------------------------------------------------
#des.delta71.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4.00, 0),19),
#                            rep(c(30.00, 1),4),rep(c(30.00, 2),12),
#                            rep(c(4.00, 60),1),rep(c(5.00, 60),6),
#                            rep(c(30.00, 60),11)), ncol = 2, byrow = TRUE)

#uniqp.delta71.Big <- matrix(c(0.02, 0,4.00, 0,30.00, 1,30.00, 2,4.00, 60,
#                              5.00, 60,30.00, 60), ncol = 2, byrow = TRUE)


#freq.delta71.Big<- cbind(uniqp.delta71.Big,c(7,19,4,12,1,6,11))                                 
#------------------------------------------------------------------------------------------------
#des.delta72.Big <- matrix(c(rep(c(0.02, 0),7),rep(c(4.00, 0),19),
#                            rep(c(30.00, 1),4),rep(c(30.00, 2),12),
#                            rep(c(4.00, 60),1),rep(c(5.00, 60),6),
#                            rep(c(30.00, 60),11)), ncol = 2, byrow = TRUE)

#uniqp.delta72.Big <- matrix(c(0.02, 0,4.00, 0,30.00, 1,30.00, 2,4.00, 60,
#                              5.00, 60,30.00, 60) , ncol = 2, byrow = TRUE)

#freq.delta72.Big<- cbind(uniqp.delta72.Big,c(7,19,4,12,1,6,11))

#------------------------------------------------------------------------
des.plot=function(design.best){
  plot(design.best[, 1], design.best[, 2], type = "n",xlab="x1",ylab="x2"); grid()
  points(design.best[as.logical(design.best[, 3]), 1], design.best[as.logical(design.best[, 3]), 2], pch = 19, 
         cex = sqrt(design.best[, 3][as.logical(design.best[, 3])]))
}

#&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
par(mfrow=c(1,4))

des.plot(freq.A1.Big)
title(main=expression(A[1]), adj = 0.5,cex.main=1.4)

des.plot(freq.A2.Big)
title(main=expression(A[2]), adj = 0.5,cex.main=1.4)

des.plot(freq.A3.Big)
title(main=expression(A[3]), adj = 0.5,cex.main=1.4)

des.plot(freq.A4.Big)
title(main=expression(A[4]), adj = 0.5,cex.main=1.4)

#&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&


par(mfrow=c(1,4))

des.plot(freq.delta1.Big)
title(main=expression(delta[1]), adj = 0.5,cex.main=1.4)


des.plot(freq.delta2.Big)
title(main=expression(delta[2]~","~delta[3]~","~delta[4]~","~delta[5*b]~","~delta[5*c]), adj = 0.5,cex.main=1.4)


des.plot(freq.delta5.Big)
title(main=expression(delta[5*a]), adj = 0.5,cex.main=1.4)

des.plot(freq.delta6newa.Big)
title(main=expression(delta[6*a]), adj = 0.5,cex.main=1.4)

#&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
des.plot(freq.delta6newb.Big)
title(main=expression(delta[6*b]), adj = 0.5,cex.main=1.4)

des.plot(freq.delta6newc.Big)
title(main=expression(delta[6*c]), adj = 0.5,cex.main=1.4)

des.plot(freq.delta6newa.Big)
title(main=expression(delta[7*a]), adj = 0.5,cex.main=1.4)

des.plot(freq.delta6newb.Big)
title(main=expression(delta[7*b]), adj = 0.5,cex.main=1.4)
#&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
des.plot(freq.delta6newc.Big)
title(main=expression(delta[7*c]~","~delta[10*b]~","~delta[15*a]~","~delta[15*b]~","~delta[15*c]), adj = 0.5,cex.main=1.4)

des.plot(freq.delta6.Big)
title(main=expression(delta[10*a]), adj = 0.5,cex.main=1.4)


des.plot(freq.delta62.Big)
title(main=expression(delta[10*c]), adj = 0.5,cex.main=1.4)







==> design,n=10-rev/designs-rev1.txt <==
> des.delta1
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> 
  > des.delta2
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta21
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta22
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> 
  > des.delta3
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta31
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta32
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> 
  > des.delta4
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta41
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta42
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> 
  > des.delta5
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta51
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> des.delta52
Var1 Var2
1861   0.02   60
1861.1 0.02   60
1861.2 0.02   60
1861.3 0.02   60
1861.4 0.02   60
1861.5 0.02   60
1861.6 0.02   60
1861.7 0.02   60
1861.8 0.02   60
1861.9 0.02   60
> 
  > des.delta6
Var1 Var2
31     30.00    0
436     1.00   14
436.1   1.00   14
436.2   1.00   14
436.3   1.00   14
436.4   1.00   14
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60
> des.delta61
Var1 Var2
60     28.00    1
778     2.00   25
778.1   2.00   25
778.2   2.00   25
778.3   2.00   25
778.4   2.00   25
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60
> des.delta62
Var1 Var2
27     26.00    0
716     2.00   23
747     2.00   24
747.1   2.00   24
840     2.00   27
840.1   2.00   27
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60
> 
  > des.delta7
Var1 Var2
142    17.00    4
778     2.00   25
840     2.00   27
840.1   2.00   27
871     2.00   28
902     2.00   29
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60
> des.delta71
Var1 Var2
139    14.00    4
560     1.00   18
964     2.00   31
995     2.00   32
995.1   2.00   32
995.2   2.00   32
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60
> des.delta72
Var1 Var2
73     10.00    2
622     1.00   20
622.1   1.00   20
1088    2.00   35
1088.1  2.00   35
1088.2  2.00   35
1861    0.02   60
1861.1  0.02   60
1861.2  0.02   60
1861.3  0.02   60

==> design,n=10-rev/kl-rev1.txt <==
rm(list=ls())
library(BB)

th0E2 <- c(7.4253, 4.6808, 3.0581, 0.9636) 
s0E2 <- c(0.1298 , 0.2724,  0.2815, 0.0191) 
th1E2 <- c(6.9897, 3.9799, 3.7380, 0.8737) 
s1E2 <- c(1.3406, 1.0403, 0.7218, 0.1123) 


# the standard deviation sigma hat justified in the paper 
sigh <- 0.5128   # residual standard error computed from using nls function to log combined model in 120 original data 
#sigh <- 0.1870716



epsilon <- 0.02
# the design space
#XE2 <-cbind(0.003:30.003 %x% rep(1, 31), 0.003:30.003) # zeros are replaced by epsilon
x1 <- c(epsilon,1:30)
x2 <- 0:60
XE2 <- expand.grid(x1,x2)




##################################################################################################################
od_delta_KL_Example2 <- function(th0, th0l, th0u, th1, th1l, th1u, X, n, t.max=60) {
  
  # The KL-exchange algorithm for computing delta-optimal designs for Example 2
  #
  # Arguments:
  # th0 ... the nominal value of theta_0 (a 3D vector)
  # th0l, th0u ... 3D vectors representing the lower and upper bounds for theta_0
  # th1 ... the nominal value of theta_1 (a 3D vector)
  # th1l, th1u ... 3D vectors representing the lower and upper bounds for theta_1
  # X ... the N x 2 matrix, the N-point discretization of the 2D design space
  # n ... the required size of the experiment (the number of observations)
  # t.max ... the computation time
  
  # The size of the design space   
  N <- nrow(X)
  
  # Calculate F0, F1, a0, a1 for all design points
  F0.full <- matrix(0, nrow = N, ncol = 4)
  a0.full <- rep(0, N)
  F1.full <- matrix(0, nrow = N, ncol = 4)
  a1.full <- rep(0, N)
  
  for (i in 1:N) {
    x1 <- X[i, 1]
    x2 <- X[i, 2]
    
    a <- th0[1] * x1 
    b <- 1 + x2 / th0[3]
    d <- 1+((1-th0[4])*x2/th0[3])
    e <- (th0[2] * b) + (x1 * d)
    F0.full[i, 1] <- x1 / e
    F0.full[i, 2] <- -(a*b)/ (e^2)
    F0.full[i, 3] <- a * ( (th0[2] * x2 / (th0[3]^2)) + ((1-th0[4])*x1*x2/(th0[3]^2)) ) / (e^2)
    F0.full[i, 4] <- a*x1*x2 / ((e^2) * th0[3])
    a0.full[i] <- a / e - sum(F0.full[i,] * th0)
    
    a <- log(th1[1] * x1) 
    b <- 1 + x2 / th1[3]
    d <- 1+((1-th1[4])*x2/th1[3])
    e <-  th1[2]*b + x1*d
    F1.full[i, 1] <- 1 / th1[1]
    F1.full[i, 2] <- -b / e
    F1.full[i, 3] <- ( (th1[2] * x2 / (th1[3]^2)) + ((1-th1[4])*x1*x2/(th1[3]^2)) ) / e
    F1.full[i, 4] <- x1*x2 / (th1[3] * e)
    a1.full[i] <- a - log(e) - sum(F1.full[i,] * th1)
  }
  
  # The square of the delta-criterion for the design given by weights w
  crit_delta_sq <- function(w) 
  {
    sel <- rep(1:N, w)
    F0 <- F0.full[sel,]; F1 <- F1.full[sel,]
    a0 <- a0.full[sel]; a1 <- a1.full[sel]
    r <- bvls::bvls(cbind(F0, -F1), a1 - a0, c(th0l, th1l), c(th0u, th1u))$deviance
    #if (is.na(r))
    # r <- -Inf
    #r
  }
  
  start <- as.numeric(proc.time()[3])
  info <- paste("Running od_delta_KL_Example2 for cca", t.max, "seconds")
  info <- paste(info, " starting at ", Sys.time(), ".", sep = "")
  print(info, quote = FALSE)
  
  next.sec <- 0
  n.ex <- 0
  n.rest <- 0
  
  finish.all <- FALSE
  crit.best <- -1
  
  while (!finish.all) {
    n.rest <- n.rest + 1
    w <- rep(0, N)
    for (k in 1:n) {
      i <- sample(1:N, 1)
      w[i] <- w[i] + 1
    }
    crit.w <- crit_delta_sq(w)
    
    finish.all <- finish <- as.numeric(proc.time()[3]) > start + t.max
    while (!finish) {
      tm <- as.numeric(proc.time()[3]) - start
      if (tm > next.sec) {
        info <- paste("Time:", round(tm, 1), "secs, Best value:", crit.best)
        print(info, quote = FALSE)
        next.sec <- ceiling(tm)
      }
      
      non.supp <- w < 1e-09
      Kd.fun <- runif(N)
      Kd.fun[non.supp] <- Inf
      Kord <- order(Kd.fun)
      Kact <- N - sum(non.supp)
      Kind <- Kord[1:Kact]
      Lind <- sample(1:N)
      
      imp <- FALSE
      for (iL in Lind) {
        for (iK in Kind) {
          w.temp <- w
          w.temp[iL] <- w[iL] + 1
          w.temp[iK] <- w[iK] - 1
          crit.temp <- crit_delta_sq(w.temp)
          #print(crit.w)
          #print(crit.temp)
          if (crit.temp > crit.w + 1e-12) {
            w <- w.temp
            crit.w <- crit.temp
            n.ex <- n.ex + 1
            imp <- TRUE
            break
          }
        }
        if (imp) break
      }
      
      if (as.numeric(proc.time()[3]) > start + t.max) finish.all <- TRUE
      if (finish.all || !imp) finish <- TRUE
    }
    
    if (crit.w > crit.best) {
      w.best <- w
      crit.best <- crit.w
    }
    
    plot(X[, 1], X[, 2], type = "n", main = paste("Best design after restart no.", n.rest)); grid()
    points(X[as.logical(w.best), 1], X[as.logical(w.best), 2], pch = 19,
           cex = sqrt(w.best[as.logical(w.best)]))
  }
  
  t.act <- round(as.numeric(proc.time()[3]) - start, 2)
  info <- paste("od_delta_KL_Example2 finished after", t.act, "seconds at", Sys.time())
  print(info, quote = FALSE)
  
  info <- paste("with", n.rest, "restarts and", n.ex, "exchanges.")
  print(info, quote = FALSE)
  
  plot(X[, 1], X[, 2], type = "n", main = "Best design found"); grid()
  points(X[as.logical(w.best),1], X[as.logical(w.best),2], pch = 19, 
         cex = sqrt(w.best[as.logical(w.best)]))
  
  # Output values: 
  # w.best ... the weights of the best design found
  # xi.best ... the best design found
  # delta.sq.best ... the criterion value of xi.best
  # t.act ... the actual computation time
  
  X.design <- cbind(X,w.best)
  w.pos=which(X.design[,3]>0)
  design.best <- X.design[w.pos,]
  
  list(w.best = w.best, xi.best = X[rep(1:N, w.best),],
       delta.sq.best = crit.best, t.act = t.act, design.best=design.best)
}

# The last 3 panels of Figure 4 are the designs based on the new methodology
# Compute and plot the designs delta1, delta2, delta3
# Notes: The designs are plotted inside of the optimization procedure. Takes 3x2 minutes.
###########################################################################
f1=function(xv,yv,r1){
  exp(log(xv)-(r1*(yv/xv)))
}

f2=function(xv,yv,r2){
  exp(log(xv)+(r2*(yv/xv)))
}
#------------------------------------------------------------------------
f3=function(xv,yv,r1){
  exp(log(xv/(1-xv))-(r1*(yv/(xv*(1-xv)))))/(1+exp(log(xv/(1-xv))-(r1*(yv/(xv*(1-xv))))))
}

f4=function(xv,yv,r2){
  exp(log(xv/(1-xv))+(r2*(yv/(xv*(1-xv)))))/(1+exp(log(xv/(1-xv))+(r2*(yv/(xv*(1-xv))))))
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD1=function(a1,a2,rv){
  lower1=a1- rv*a2
  upper1=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------
    if(lower1[i]<0){
      lower1[i]=0
    }else{
      lower1[i]=lower1[i]
    }
    #--------------------------
    if(upper1[i]>1&i==4){
      upper1[i]=upper1[i]-(upper1[i]-1)
    }else{
      upper1[i]=upper1[i]
    }
    #--------------------------
    
  }
  list(lower1=lower1,upper1=upper1)
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD2=function(a1,a2,rv){
  lower2=a1- rv*a2
  upper2=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------
    if(lower2[i]<0){
      upper2[i]=upper2[i]-lower2[i]
      lower2[i]=0
    }else{
      upper2[i]=upper2[i]
      lower2[i]=lower2[i]
    }
    
    #--------------------------
    if(upper2[i]>1&i==4){
      upper2[i]=upper2[i]-(upper2[i]-1)
    }else{
      upper2[i]=upper2[i]
    }
    #--------------------------
  }
  list(lower2=lower2,upper2=upper2)
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD3=function(a1,a2,rv){
  lower3=a1- rv*a2
  upper3=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------------------
    if(i<=3){
      if(lower3[i]<0){
        lower3[i]=f1(a1[i],a2[i],rv)
        upper3[i]=f2(a1[i],a2[i],rv)
      }else{
        upper3[i]=upper3[i]
        lower3[i]=lower3[i]
      }
    }
    #----------------------------
    if(i==4){
      if(lower3[i]<0|upper3[i]>1){
        lower3[i]=f3(a1[i],a2[i],rv)
        upper3[i]=f4(a1[i],a2[i],rv)
      }else{
        upper3[i]=upper3[i]
        lower3[i]=lower3[i]
      }
    }
  }
  list(lower3=lower3,upper3=upper3)
}

###########################################################################
par(mfrow=c(1,1))

set.seed(123456789) 
delta1 <- od_delta_KL_Example2(th0E2, th0E2 - s0E2, th0E2 + s0E2, 
                               th1E2, th1E2 - s1E2, th1E2 + s1E2, XE2, n = 10, t.max = 120)
#------------------------------------------------------------------------------------
#set.seed(123456789) #delta1,delta2,delta3 same designs
#delta2 <- od_delta_KL_Example2(th0E2, th0E2 - 2*s0E2, th0E2 + 2*s0E2, 
#                               th1E2, th1E2 - 2*s1E2, th1E2 + 2*s1E2, XE2, n = 10, t.max = 120)

set.seed(123456789) #method1
delta2 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,2)$lower1, METHOD1(th0E2,s0E2,2)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,2)$lower1, METHOD1(th1E2,s1E2,2)$upper1, XE2, n = 10, t.max = 120)

set.seed(123456789) #method2
delta21 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,2)$lower2, METHOD2(th0E2,s0E2,2)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,2)$lower2, METHOD2(th1E2,s1E2,2)$upper2, XE2, n = 10, t.max = 120)

set.seed(123456789) #method3
delta22 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,2)$lower3, METHOD3(th0E2,s0E2,2)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,2)$lower3, METHOD3(th1E2,s1E2,2)$upper3, XE2, n = 10, t.max = 120)


#------------------------------------------------------------------------------------
#set.seed(123456789) #delta1,delta2,delta3 same designs
#delta3 <- od_delta_KL_Example2(th0E2, th0E2 - 3*s0E2, th0E2 + 3*s0E2, 
#                               th1E2, th1E2 - 3*s1E2, th1E2 + 3*s1E2, XE2, n = 10, t.max = 120)

set.seed(123456789) #method1
delta3 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,3)$lower1, METHOD1(th0E2,s0E2,3)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,3)$lower1, METHOD1(th1E2,s1E2,3)$upper1, XE2, n = 10, t.max = 120)

set.seed(123456789) #method2
delta31 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,3)$lower2, METHOD2(th0E2,s0E2,3)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,3)$lower2, METHOD2(th1E2,s1E2,3)$upper2, XE2, n = 10, t.max = 120)

set.seed(123456789) #method3
delta32 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,3)$lower3, METHOD3(th0E2,s0E2,3)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,3)$lower3, METHOD3(th1E2,s1E2,3)$upper3, XE2, n = 10, t.max = 120)
#------------------------------------------------------------------------------------
#set.seed(123456789)
#delta4 <- od_delta_KL_Example2(th0E2, th0E2 - 4*s0E2, th0E2 + 4*s0E2, 
#                               th1E2, th1E2 - 4*s1E2, th1E2 + 4*s1E2, XE2, n = 10, t.max = 120)

set.seed(123456789)
delta4 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,4)$lower1, METHOD1(th0E2,s0E2,4)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,4)$lower1, METHOD1(th1E2,s1E2,4)$upper1, XE2, n = 10, t.max = 120)

set.seed(123456789)
delta41 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,4)$lower2, METHOD2(th0E2,s0E2,4)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,4)$lower2, METHOD2(th1E2,s1E2,4)$upper2, XE2, n = 10, t.max = 120)


set.seed(123456789)
delta42 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,4)$lower3, METHOD3(th0E2,s0E2,4)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,4)$lower3, METHOD3(th1E2,s1E2,4)$upper3, XE2, n = 10, t.max = 120)


#------------------------------------------------------------------------------------
#set.seed(123456789)
#.delta5 <- od_delta_KL_Example2(th0E2, th0E2 - 5*s0E2, th0E2 + 5*s0E2, 
#                                   th1E2, th1E2 - 5*s1E2, th1E2 + 5*s1E2, XE2, n = 10, t.max = 120)$xi.best

set.seed(123456789)
delta5 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,5)$lower1, METHOD1(th0E2,s0E2,5)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,5)$lower1, METHOD1(th1E2,s1E2,5)$upper1, XE2, n = 10, t.max = 120)

#we add the same value to the upper bound, for the estimate which was negative
set.seed(123456789) 
delta51 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,5)$lower2, METHOD2(th0E2,s0E2,5)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,5)$lower2, METHOD2(th1E2,s1E2,5)$upper2, XE2, n = 10, t.max = 120)

#compute exp,logarithmic transformations for the second parameter
set.seed(123456789)
delta52 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,5)$lower3, METHOD3(th0E2,s0E2,5)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,5)$lower3, METHOD3(th1E2,s1E2,5)$upper3, XE2, n = 10, t.max = 120)

#------------------------------------------------------------------------------------
#set.seed(123456789)
#des.delta6 <- od_delta_KL_Example2(th0E2, th0E2 - 10*s0E2, th0E2 + 10*s0E2, 
#                                   th1E2, th1E2 - 10*s1E2, th1E2 + 10*s1E2, XE2, n = 10, t.max = 120)$xi.best

set.seed(123456789)
delta6 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,10)$lower1, METHOD1(th0E2,s0E2,10)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,10)$lower1, METHOD1(th1E2,s1E2,10)$upper1, XE2, n = 10, t.max = 120)

#we add the same value to the upper bound, for the estimate which was negative
set.seed(123456789)
delta61 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,10)$lower2, METHOD2(th0E2,s0E2,10)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,10)$lower2, METHOD2(th1E2,s1E2,10)$upper2, XE2, n = 10, t.max = 120)

#compute exp,logarithmic transformations for whole estimates of the model,whole are negative
set.seed(123456789)
delta62 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,10)$lower3, METHOD3(th0E2,s0E2,10)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,10)$lower3, METHOD3(th1E2,s1E2,10)$upper3, XE2, n = 10, t.max = 120)
#------------------------------------------------------------------------------------

#set.seed(123456789)
#.delta7 <- od_delta_KL_Example2(th0E2, th0E2 - 15*s0E2, th0E2 + 15*s0E2, 
#                                   th1E2, th1E2 - 15*s1E2, th1E2 + 15*s1E2, XE2, n = 10, t.max = 120)

set.seed(123456789)
delta7 <- od_delta_KL_Example2(th0E2, METHOD1(th0E2,s0E2,15)$lower1, METHOD1(th0E2,s0E2,15)$upper1, 
                               th1E2, METHOD1(th1E2,s1E2,15)$lower1, METHOD1(th1E2,s1E2,15)$upper1, XE2, n = 10, t.max = 120)

#we add the same value to the upper bound, for the estimate which was negative
set.seed(123456789)
delta71 <- od_delta_KL_Example2(th0E2, METHOD2(th0E2,s0E2,15)$lower2, METHOD2(th0E2,s0E2,15)$upper2, 
                                th1E2, METHOD2(th1E2,s1E2,15)$lower2, METHOD2(th1E2,s1E2,15)$upper2, XE2, n = 10, t.max = 120)

#compute exp,logarithmic transformations for whole estimates of the model,whole are negative
set.seed(123456789)
delta72 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,15)$lower3, METHOD3(th0E2,s0E2,15)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,15)$lower3, METHOD3(th1E2,s1E2,15)$upper3, XE2, n = 10, t.max = 120)


###############################################################################
des.delta1<-delta1$xi.best

des.delta2<-delta2$xi.best
des.delta21<-delta21$xi.best
des.delta22<-delta22$xi.best


des.delta3<-delta3$xi.best
des.delta31<-delta31$xi.best
des.delta32<-delta32$xi.best


des.delta4<-delta4$xi.best
des.delta41<-delta41$xi.best
des.delta42<-delta42$xi.best

des.delta5<-delta5$xi.best
des.delta51<-delta51$xi.best
des.delta52<-delta52$xi.best


des.delta6<-delta6$xi.best
des.delta61<-delta61$xi.best
des.delta62<-delta62$xi.best

des.delta7<-delta7$xi.best
des.delta71<-delta71$xi.best
des.delta72<-delta72$xi.best

des.delta1

des.delta2
des.delta21
des.delta22

des.delta3
des.delta31
des.delta32

des.delta4
des.delta41
des.delta42

des.delta5
des.delta51
des.delta52

des.delta6
des.delta61
des.delta62

des.delta7
des.delta71
des.delta72













des.plot=function(design.best){
  plot(design.best[, 1], design.best[, 2], type = "n",xlab="x1",ylab="x2",xlim=c(0,30),ylim=c(0,60)); grid()
  points(design.best[as.logical(design.best[, 3]), 1], design.best[as.logical(design.best[, 3]), 2], pch = 19, 
         cex = sqrt(design.best[, 3][as.logical(design.best[, 3])]))
}
par(mfrow=c(1,4))

des.plot(delta1$design.best)
title(main=expression(delta[1]~","~delta[2]~",...,"~delta[5*c]), adj = 0.5,cex.main=1.4)


des.plot(delta6$design.best)
title(main=expression(delta[10*a]), adj = 0.5,cex.main=1.4)


des.plot(delta61$design.best)
title(main=expression(delta[10*b]), adj = 0.5,cex.main=1.4)


des.plot(delta62$design.best)
title(main=expression(delta[10*c]), adj = 0.5,cex.main=1.4)


des.plot(delta7$design.best)
title(main=expression(delta[15*a]), adj = 0.5,cex.main=1.4)


des.plot(delta71$design.best)
title(main=expression(delta[15*b]), adj = 0.5,cex.main=1.4)


des.plot(delta72$design.best)
title(main=expression(delta[15*c]), adj = 0.5,cex.main=1.4)



==> design,n=100-rev/Kl-delta100.txt <==
rm(list=ls())
library(BB)

th0E2 <- c(7.4253, 4.6808, 3.0581, 0.9636) 
s0E2 <- c(0.1298 , 0.2724,  0.2815, 0.0191) 
th1E2 <- c(6.9897, 3.9799, 3.7380, 0.8737) 
s1E2 <- c(1.3406, 1.0403, 0.7218, 0.1123) 


# the standard deviation sigma hat justified in the paper 
sigh <- 0.5128   # residual standard error computed from using nls function to log combined model in 120 original data 
#sigh <- 0.1870716



epsilon <- 0.02
# the design space
#XE2 <-cbind(0.003:30.003 %x% rep(1, 31), 0.003:30.003) # zeros are replaced by epsilon
x1 <- c(epsilon,1:30)
x2 <- 0:60
XE2 <- expand.grid(x1,x2)




##################################################################################################################
od_delta_KL_Example2 <- function(th0, th0l, th0u, th1, th1l, th1u, X, n, t.max=60) {
  
  # The KL-exchange algorithm for computing delta-optimal designs for Example 2
  #
  # Arguments:
  # th0 ... the nominal value of theta_0 (a 3D vector)
  # th0l, th0u ... 3D vectors representing the lower and upper bounds for theta_0
  # th1 ... the nominal value of theta_1 (a 3D vector)
  # th1l, th1u ... 3D vectors representing the lower and upper bounds for theta_1
  # X ... the N x 2 matrix, the N-point discretization of the 2D design space
  # n ... the required size of the experiment (the number of observations)
  # t.max ... the computation time
  
  # The size of the design space   
  N <- nrow(X)
  
  # Calculate F0, F1, a0, a1 for all design points
  F0.full <- matrix(0, nrow = N, ncol = 4)
  a0.full <- rep(0, N)
  F1.full <- matrix(0, nrow = N, ncol = 4)
  a1.full <- rep(0, N)
  
  for (i in 1:N) {
    x1 <- X[i, 1]
    x2 <- X[i, 2]
    
    a <- th0[1] * x1 
    b <- 1 + x2 / th0[3]
    d <- 1+((1-th0[4])*x2/th0[3])
    e <- (th0[2] * b) + (x1 * d)
    F0.full[i, 1] <- x1 / e
    F0.full[i, 2] <- -(a*b)/ (e^2)
    F0.full[i, 3] <- a * ( (th0[2] * x2 / (th0[3]^2)) + ((1-th0[4])*x1*x2/(th0[3]^2)) ) / (e^2)
    F0.full[i, 4] <- a*x1*x2 / ((e^2) * th0[3])
    a0.full[i] <- a / e - sum(F0.full[i,] * th0)
    
    a <- log(th1[1] * x1) 
    b <- 1 + x2 / th1[3]
    d <- 1+((1-th1[4])*x2/th1[3])
    e <-  th1[2]*b + x1*d
    F1.full[i, 1] <- 1 / th1[1]
    F1.full[i, 2] <- -b / e
    F1.full[i, 3] <- ( (th1[2] * x2 / (th1[3]^2)) + ((1-th1[4])*x1*x2/(th1[3]^2)) ) / e
    F1.full[i, 4] <- x1*x2 / (th1[3] * e)
    a1.full[i] <- a - log(e) - sum(F1.full[i,] * th1)
  }
  
  # The square of the delta-criterion for the design given by weights w
  crit_delta_sq <- function(w) 
  {
    sel <- rep(1:N, w)
    F0 <- F0.full[sel,]; F1 <- F1.full[sel,]
    a0 <- a0.full[sel]; a1 <- a1.full[sel]
    r <- bvls::bvls(cbind(F0, -F1), a1 - a0, c(th0l, th1l), c(th0u, th1u))$deviance
    #if (is.na(r))
    # r <- -Inf
    #r
  }
  
  start <- as.numeric(proc.time()[3])
  info <- paste("Running od_delta_KL_Example2 for cca", t.max, "seconds")
  info <- paste(info, " starting at ", Sys.time(), ".", sep = "")
  print(info, quote = FALSE)
  
  next.sec <- 0
  n.ex <- 0
  n.rest <- 0
  
  finish.all <- FALSE
  crit.best <- -1
  
  while (!finish.all) {
    n.rest <- n.rest + 1
    w <- rep(0, N)
    for (k in 1:n) {
      i <- sample(1:N, 1)
      w[i] <- w[i] + 1
    }
    crit.w <- crit_delta_sq(w)
    
    finish.all <- finish <- as.numeric(proc.time()[3]) > start + t.max
    while (!finish) {
      tm <- as.numeric(proc.time()[3]) - start
      if (tm > next.sec) {
        info <- paste("Time:", round(tm, 1), "secs, Best value:", crit.best)
        print(info, quote = FALSE)
        next.sec <- ceiling(tm)
      }
      
      non.supp <- w < 1e-09
      Kd.fun <- runif(N)
      Kd.fun[non.supp] <- Inf
      Kord <- order(Kd.fun)
      Kact <- N - sum(non.supp)
      Kind <- Kord[1:Kact]
      Lind <- sample(1:N)
      
      imp <- FALSE
      for (iL in Lind) {
        for (iK in Kind) {
          w.temp <- w
          w.temp[iL] <- w[iL] + 1
          w.temp[iK] <- w[iK] - 1
          crit.temp <- crit_delta_sq(w.temp)
          #print(crit.w)
          #print(crit.temp)
          if (crit.temp > crit.w + 1e-12) {
            w <- w.temp
            crit.w <- crit.temp
            n.ex <- n.ex + 1
            imp <- TRUE
            break
          }
        }
        if (imp) break
      }
      
      if (as.numeric(proc.time()[3]) > start + t.max) finish.all <- TRUE
      if (finish.all || !imp) finish <- TRUE
    }
    
    if (crit.w > crit.best) {
      w.best <- w
      crit.best <- crit.w
    }
    
    plot(X[, 1], X[, 2], type = "n", main = paste("Best design after restart no.", n.rest)); grid()
    points(X[as.logical(w.best), 1], X[as.logical(w.best), 2], pch = 19,
           cex = sqrt(w.best[as.logical(w.best)]))
  }
  
  t.act <- round(as.numeric(proc.time()[3]) - start, 2)
  info <- paste("od_delta_KL_Example2 finished after", t.act, "seconds at", Sys.time())
  print(info, quote = FALSE)
  
  info <- paste("with", n.rest, "restarts and", n.ex, "exchanges.")
  print(info, quote = FALSE)
  
  plot(X[, 1], X[, 2], type = "n", main = "Best design found"); grid()
  points(X[as.logical(w.best),1], X[as.logical(w.best),2], pch = 19, 
         cex = sqrt(w.best[as.logical(w.best)]))
  
  # Output values: 
  # w.best ... the weights of the best design found
  # xi.best ... the best design found
  # delta.sq.best ... the criterion value of xi.best
  # t.act ... the actual computation time
  
  X.design <- cbind(X,w.best)
  w.pos=which(X.design[,3]>0)
  design.best <- X.design[w.pos,]
  
  list(w.best = w.best, xi.best = X[rep(1:N, w.best),],
       delta.sq.best = crit.best, t.act = t.act, design.best=design.best)
}

# The last 3 panels of Figure 4 are the designs based on the new methodology
# Compute and plot the designs delta1, delta2, delta3
# Notes: The designs are plotted inside of the optimization procedure. Takes 3x2 minutes.
###########################################################################
f1=function(xv,yv,r1){
  exp(log(xv)-(r1*(yv/xv)))
}

f2=function(xv,yv,r2){
  exp(log(xv)+(r2*(yv/xv)))
}
#------------------------------------------------------------------------
f3=function(xv,yv,r1){
  exp(log(xv/(1-xv))-(r1*(yv/(xv*(1-xv)))))/(1+exp(log(xv/(1-xv))-(r1*(yv/(xv*(1-xv))))))
}

f4=function(xv,yv,r2){
  exp(log(xv/(1-xv))+(r2*(yv/(xv*(1-xv)))))/(1+exp(log(xv/(1-xv))+(r2*(yv/(xv*(1-xv))))))
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD1=function(a1,a2,rv){
  lower1=a1- rv*a2
  upper1=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------
    if(lower1[i]<0){
      lower1[i]=0
    }else{
      lower1[i]=lower1[i]
    }
    #--------------------------
    if(upper1[i]>1&i==4){
      upper1[i]=upper1[i]-(upper1[i]-1)
    }else{
      upper1[i]=upper1[i]
    }
    #--------------------------
    
  }
  list(lower1=lower1,upper1=upper1)
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD2=function(a1,a2,rv){
  lower2=a1- rv*a2
  upper2=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------
    if(lower2[i]<0){
      upper2[i]=upper2[i]-lower2[i]
      lower2[i]=0
    }else{
      upper2[i]=upper2[i]
      lower2[i]=lower2[i]
    }
    
    #--------------------------
    if(upper2[i]>1&i==4){
      upper2[i]=upper2[i]-(upper2[i]-1)
    }else{
      upper2[i]=upper2[i]
    }
    #--------------------------
  }
  list(lower2=lower2,upper2=upper2)
}
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
#-----------------------------------------------------------------------
METHOD3=function(a1,a2,rv){
  lower3=a1- rv*a2
  upper3=a1+ rv*a2
  for(i in 1:length(a1)){
    #--------------------------------------
    if(i<=3){
      if(lower3[i]<0){
        lower3[i]=f1(a1[i],a2[i],rv)
        upper3[i]=f2(a1[i],a2[i],rv)
      }else{
        upper3[i]=upper3[i]
        lower3[i]=lower3[i]
      }
    }
    #----------------------------
    if(i==4){
      if(lower3[i]<0|upper3[i]>1){
        lower3[i]=f3(a1[i],a2[i],rv)
        upper3[i]=f4(a1[i],a2[i],rv)
      }else{
        upper3[i]=upper3[i]
        lower3[i]=lower3[i]
      }
    }
  }
  list(lower3=lower3,upper3=upper3)
}

###########################################################################
par(mfrow=c(1,1))


#------------------------------------------------------------------------------------
#set.seed(123456789)
#des.delta6 <- od_delta_KL_Example2(th0E2, th0E2 - 10*s0E2, th0E2 + 10*s0E2, 
#                                   th1E2, th1E2 - 10*s1E2, th1E2 + 10*s1E2, XE2,n = 100, t.max = 600)$xi.best


#compute exp,logarithmic transformations for whole estimates of the model,whole are negative
set.seed(123456789)
delta62 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,10)$lower3, METHOD3(th0E2,s0E2,10)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,10)$lower3, METHOD3(th1E2,s1E2,10)$upper3, XE2, n = 100, t.max = 600)
#------------------------------------------------------------------------------------

#set.seed(123456789)
#.delta7 <- od_delta_KL_Example2(th0E2, th0E2 - 15*s0E2, th0E2 + 15*s0E2, 
#                                   th1E2, th1E2 - 15*s1E2, th1E2 + 15*s1E2, XE2, n = 100, t.max = 600)


#compute exp,logarithmic transformations for whole estimates of the model,whole are negative
set.seed(123456789)
delta72 <- od_delta_KL_Example2(th0E2, METHOD3(th0E2,s0E2,15)$lower3, METHOD3(th0E2,s0E2,15)$upper3, 
                                th1E2, METHOD3(th1E2,s1E2,15)$lower3, METHOD3(th1E2,s1E2,15)$upper3, XE2, n = 100, t.max = 600)


###############################################################################


des.delta62<-delta62$xi.best


des.delta72<-delta72$xi.best



des.delta62


des.delta72







des.plot=function(design.best){
  plot(design.best[, 1], design.best[, 2], type = "n",xlab="x1",ylab="x2",xlim=c(0,30),ylim=c(0,60)); grid()
  points(design.best[as.logical(design.best[, 3]), 1], design.best[as.logical(design.best[, 3]), 2], pch = 19, 
         cex = sqrt(design.best[, 3][as.logical(design.best[, 3])]))
}
par(mfrow=c(1,2))



des.plot(delta62$design.best)
title(main=expression(delta[10*c]), adj = 0.5,cex.main=1.2)



des.plot(delta72$design.best)
title(main=expression(delta[15*c]), adj = 0.5,cex.main=1.2)



==> design,n=100-rev/Kl-delta100output.txt <==
> des.delta62
Var1 Var2
31      30.00    0
31.1    30.00    0
31.2    30.00    0
31.3    30.00    0
93      30.00    2
93.1    30.00    2
716      2.00   23
716.1    2.00   23
716.2    2.00   23
747      2.00   24
747.1    2.00   24
778      2.00   25
778.1    2.00   25
778.2    2.00   25
778.3    2.00   25
778.4    2.00   25
778.5    2.00   25
778.6    2.00   25
778.7    2.00   25
778.8    2.00   25
778.9    2.00   25
809      2.00   26
809.1    2.00   26
809.2    2.00   26
809.3    2.00   26
809.4    2.00   26
809.5    2.00   26
809.6    2.00   26
809.7    2.00   26
809.8    2.00   26
809.9    2.00   26
809.10   2.00   26
809.11   2.00   26
809.12   2.00   26
809.13   2.00   26
809.14   2.00   26
840      2.00   27
840.1    2.00   27
840.2    2.00   27
840.3    2.00   27
840.4    2.00   27
840.5    2.00   27
840.6    2.00   27
840.7    2.00   27
840.8    2.00   27
840.9    2.00   27
840.10   2.00   27
840.11   2.00   27
840.12   2.00   27
871      2.00   28
871.1    2.00   28
871.2    2.00   28
871.3    2.00   28
871.4    2.00   28
871.5    2.00   28
902      2.00   29
1861     0.02   60
1861.1   0.02   60
1861.2   0.02   60
1861.3   0.02   60
1861.4   0.02   60
1861.5   0.02   60
1861.6   0.02   60
1861.7   0.02   60
1861.8   0.02   60
1861.9   0.02   60
1861.10  0.02   60
1861.11  0.02   60
1861.12  0.02   60
1861.13  0.02   60
1861.14  0.02   60
1861.15  0.02   60
1861.16  0.02   60
1861.17  0.02   60
1861.18  0.02   60
1861.19  0.02   60
1861.20  0.02   60
1861.21  0.02   60
1861.22  0.02   60
1861.23  0.02   60
1861.24  0.02   60
1861.25  0.02   60
1861.26  0.02   60
1861.27  0.02   60
1861.28  0.02   60
1861.29  0.02   60
1861.30  0.02   60
1861.31  0.02   60
1861.32  0.02   60
1861.33  0.02   60
1861.34  0.02   60
1861.35  0.02   60
1861.36  0.02   60
1861.37  0.02   60
1861.38  0.02   60
1861.39  0.02   60
1861.40  0.02   60
1861.41  0.02   60
1861.42  0.02   60
1861.43  0.02   60
> 
  > 
  > des.delta72
Var1 Var2
31      30.00    0
103      9.00    3
103.1    9.00    3
103.2    9.00    3
104     10.00    3
104.1   10.00    3
746      1.00   24
746.1    1.00   24
746.2    1.00   24
746.3    1.00   24
746.4    1.00   24
746.5    1.00   24
746.6    1.00   24
746.7    1.00   24
746.8    1.00   24
746.9    1.00   24
746.10   1.00   24
746.11   1.00   24
746.12   1.00   24
777      1.00   25
777.1    1.00   25
777.2    1.00   25
777.3    1.00   25
777.4    1.00   25
777.5    1.00   25
777.6    1.00   25
777.7    1.00   25
777.8    1.00   25
777.9    1.00   25
777.10   1.00   25
777.11   1.00   25
777.12   1.00   25
777.13   1.00   25
777.14   1.00   25
777.15   1.00   25
777.16   1.00   25
777.17   1.00   25
777.18   1.00   25
777.19   1.00   25
777.20   1.00   25
777.21   1.00   25
1085    30.00   34
1274     2.00   41
1274.1   2.00   41
1274.2   2.00   41
1274.3   2.00   41
1274.4   2.00   41
1274.5   2.00   41
1274.6   2.00   41
1274.7   2.00   41
1274.8   2.00   41
1274.9   2.00   41
1274.10  2.00   41
1274.11  2.00   41
1274.12  2.00   41
1305     2.00   42
1861     0.02   60
1861.1   0.02   60
1861.2   0.02   60
1861.3   0.02   60
1861.4   0.02   60
1861.5   0.02   60
1861.6   0.02   60
1861.7   0.02   60
1861.8   0.02   60
1861.9   0.02   60
1861.10  0.02   60
1861.11  0.02   60
1861.12  0.02   60
1861.13  0.02   60
1861.14  0.02   60
1861.15  0.02   60
1861.16  0.02   60
1861.17  0.02   60
1861.18  0.02   60
1861.19  0.02   60
1861.20  0.02   60
1861.21  0.02   60
1861.22  0.02   60
1861.23  0.02   60
1861.24  0.02   60
1861.25  0.02   60
1861.26  0.02   60
1861.27  0.02   60
1861.28  0.02   60
1861.29  0.02   60
1861.30  0.02   60
1861.31  0.02   60
1861.32  0.02   60
1861.33  0.02   60
1861.34  0.02   60
1861.35  0.02   60
1861.36  0.02   60
1861.37  0.02   60
1861.38  0.02   60
1861.39  0.02   60
1861.40  0.02   60
1861.41  0.02   60
1861.42  0.02   60
1861.43  0.02   60
